Unusual optical quiescence of the classical BL Lac object PKS 0735+178 on intranight time scale

We present the result of our extensive intranight optical monitoring of the well known low-energy peaked BL Lac (LBL) object PKS 0735+178. This long-term follow-up consists of $R$-band monitoring for a minimum duration of $\sim 4$ hours, on 17 nights spanning 11 years (1998-2008). Using the CCD as an N-star photometer, a detection limit of around 1% was attained for the intra-night optical variability (INOV). Remarkably, an INOV amplitude of $\geq 3%$ on hour-like time scale was not observed on any of the 17 nights, even though the likelihood of a typical LBL showing such INOV levels in a single session of $\ga 4$ hours duration is known to be high ($\sim50%$). Our observations have thus established a peculiar long-term INOV quiescence of this radio-selected BL Lac object. Moreover, the access to unpublished optical monitoring data of similarly high sensitivity, acquired in another programme, has allowed us to confirm the same anomalous INOV quiescence of this LBL all the way back to 1989, the epoch of its historically largest radio outburst. Here, we present observational evidence revealing the very unusual INOV behaviour of this classical BL Lac object and discuss this briefly in the context of its other known exceptional properties.

==> readme.txt <==
                                13-July-2009

Type of submission     : Revised version

Manuscript id          : Manuscript ID: MN-09-0848-MJ.R1

Title of the Manuscript: Unusual optical quiescence of the classical
                         BL Lac object PKS 0735+178 on intranight time scale

Authors List           : Arti Goyal, Gopal-Krishna, G. C. Anupama, D. K. Sahu, 
                         R. Sagar, S. Britzen, M. Karouzos, M. F. Aller, H. D. Aller

Corresponding author   : Arti Goyal,
                         ARIES, Manora Peak,
                         Nainital,
                         Uttaranchal, 263 129
                         India.
                         email: arti.aries@gmail.com

Files being submitted :

     Filename                         Description

   readme.txt                          This file
   BL0735_MN060709.tex               Revised Manuscript
   figure_com_aller_comm.epsi      EPSI file for Figure 1
   fig_0735+178_HCT_20dec03.epsi   EPSI file for Figure 2
   fig_0735+178_ST_10dec04.epsi    EPSI file for Figure 2
   fig_0735+178_ST_23dec04.epsi    EPSI file for Figure 2
   fig_0735+178_ST_02jan05.epsi    EPSI file for Figure 2
   fig_0735+178_ST_05jan05.epsi    EPSI file for Figure 2
   fig_0735+178_ST_09jan05.epsi    EPSI file for Figure 2
   fig_0735+178_ST_09nov05.epsi    EPSI file for Figure 2
   fig_0735+178_ST_16nov06.epsi    EPSI file for Figure 2
   fig_0735+178_ST_29nov06.epsi    EPSI file for Figure 2
   fig_0735+178_ST_17dec06.epsi    EPSI file for Figure 2
   fig_0735+178_ST_15dec07.epsi    EPSI file for Figure 2
   fig_0735+178_ST_16dec07.epsi    EPSI file for Figure 2
   fig_0735+178_ST_22nov08.epsi    EPSI file for Figure 2
   ltovyear_08.epsi                EPSI file for Figure 3
   fc_0735+178.epsi                EPSI file for Figure 4

Note : The total number of figures in this paper is 16 and not 20 as mentioned
       in the author center while submitting the paper. Please accept the 
       sincere apology from our side for committing his mistake.

